Operation Frames and Clubs in Kidney Exchange

A kidney exchange is a centrally-administered barter market where patients swap their willing yet incompatible donors. Modern kidney exchanges use 2-cycles, 3-cycles, and chains initiated by non-directed donors (altruists who are willing to give a kidney to anyone) as the means for swapping. We propose significant generalizations to kidney exchange. We allow more than one donor to donate in exchange for their desired patient receiving a kidney. We also allow for the possibility of a donor willing to donate if any of a number of patients receive kidneys. Furthermore, we combine these notions and generalize them. The generalization is to exchange among organ clubs, where a club is willing to donate organs outside the club if and only if the club receives organs from outside the club according to given specifications. We prove that unlike in the standard model, the uncapped clearing problem is NP-complete. We also present the notion of operation frames that can be used to sequence the operations across batches, and present integer programming formulations for the market clearing problems for these new types of organ exchanges. Experiments show that in the single-donation setting, operation frames improve planning by 34%--51%. Allowing up to two donors to donate in exchange for one kidney donated to their designated patient yields a further increase in social welfare.

==> arxiv version/boost.dat <==
%% LaTeX2e file `boost.dat'
%% generated by the `filecontents' environment
%% from source `paper' on 2017/05/21.
%%
50 0.0 0.0 6.81818181818 0.0 37.5
100 5.75657894737 0.0 11.8846153846 0.0 112.5
150 6.14548494983 3.98284313725 9.69802555168 0.0 28.5714285714
200 5.0013892748 3.02005597015 7.52604900028 0.0 20.8333333333
250 4.58363960937 2.38198983297 8.27702702703 0.0 17.0731707317
300 3.84650947758 2.66682611815 6.02158856469 0.900900900901 12.3711340206


==> arxiv version/stdmaxdon1.dat <==
%% LaTeX2e file `stdmaxdon1.dat'
%% generated by the `filecontents' environment
%% from source `paper' on 2017/05/21.
%%
50  16.6667 0.0 55.357175 0.0 200.0
100 41.05265 28.5714 59.583325 0.0 150.0
150 48.38035 36.439375 64.438525 17.2414 94.4444
200 40.21275 32.163275 53.54255 19.5122 117.391
250 35.5744 30.192 42.011475 15.3846 63.4615
300 31.4957 26.778575 37.621725 20.2381 58.4906


==> arxiv version/stdmaxdon2.dat <==
%% LaTeX2e file `stdmaxdon2.dat'
%% generated by the `filecontents' environment
%% from source `paper' on 2017/05/21.
%%
50 16.6667 0.0 55.357175 0.0 200.0
100 48.91305 35.3409 72.916675 0.0 150.0
150 53.08335 40.526325 67.803025 20.9302 118.75
200 41.6239 35.653425 61.371275 21.9512 126.087
250 38.5 31.72105 49.028075 20.5128 70.4545
300 32.7937 30.138775 42.695175 21.3592 62.2642


==> boost.dat <==
%% LaTeX2e file `boost.dat'
%% generated by the `filecontents' environment
%% from source `paper' on 2017/05/21.
%%
50 0.0 0.0 6.81818181818 0.0 37.5
100 5.75657894737 0.0 11.8846153846 0.0 112.5
150 6.14548494983 3.98284313725 9.69802555168 0.0 28.5714285714
200 5.0013892748 3.02005597015 7.52604900028 0.0 20.8333333333
250 4.58363960937 2.38198983297 8.27702702703 0.0 17.0731707317
300 3.84650947758 2.66682611815 6.02158856469 0.900900900901 12.3711340206


==> stdmaxdon1.dat <==
%% LaTeX2e file `stdmaxdon1.dat'
%% generated by the `filecontents' environment
%% from source `paper' on 2017/05/21.
%%
50  16.6667 0.0 55.357175 0.0 200.0
100 41.05265 28.5714 59.583325 0.0 150.0
150 48.38035 36.439375 64.438525 17.2414 94.4444
200 40.21275 32.163275 53.54255 19.5122 117.391
250 35.5744 30.192 42.011475 15.3846 63.4615
300 31.4957 26.778575 37.621725 20.2381 58.4906


==> stdmaxdon2.dat <==
%% LaTeX2e file `stdmaxdon2.dat'
%% generated by the `filecontents' environment
%% from source `paper' on 2017/05/21.
%%
50 16.6667 0.0 55.357175 0.0 200.0
100 48.91305 35.3409 72.916675 0.0 150.0
150 53.08335 40.526325 67.803025 20.9302 118.75
200 41.6239 35.653425 61.371275 21.9512 126.087
250 38.5 31.72105 49.028075 20.5128 70.4545
300 32.7937 30.138775 42.695175 21.3592 62.2642

